ActiveClean: Generating Line-Level Vulnerability Data via Active Learning

Deep learning vulnerability detection tools are increasing in popularity and have been shown to be effective. These tools rely on large volume of high quality training data, which are very hard to get. Most of the currently available datasets provide function-level labels, reporting whether a function is vulnerable or not vulnerable. However, for a vulnerability detection to be useful, we need to also know the lines that are relevant to the vulnerability. This paper makes efforts towards developing systematic tools and proposes. ActiveClean to generate the large volume of line-level vulnerability data from commits. That is, in addition to function-level labels, it also reports which lines in the function are likely responsible for vulnerability detection. In the past, static analysis has been applied to clean commits to generate line-level data. Our approach based on active learning, which is easy to use and scalable, provide a complementary approach to static analysis. We designed semantic and syntactic properties from commit lines and use them to train the model. We evaluated our approach on both Java and C datasets processing more than 4.3K commits and 119K commit lines. AcitveClean achieved an F1 score between 70-74. Further, we also show that active learning is effective by using just 400 training data to reach F1 score of 70.23. Using ActiveClean, we generate the line-level labels for the entire FFMpeg project in the Devign dataset, including 5K functions, and also detected incorrect function-level labels. We demonstrated that using our cleaned data, LineVul, a SOTA line-level vulnerability detection tool, detected 70 more vulnerable lines and 18 more vulnerable functions, and improved Top 10 accuracy from 66% to 73%.

==> Examples/NoisyPatch1CapGen.txt <==
--- AbstractLeastSquaresOptimizer.java
+++ AbstractLeastSquaresOptimizer.java
@@ -255,7 +250,7 @@
    double chiSquare = 0;
    for (int i = 0; i < rows; ++i) {
-     chiSquare += residual * residual / residualsWeights[i];
+     chiSquare += ((residualsWeights[i]) * residual) * residual;
    }
    return chiSquare;
  }


==> Examples/NoisyPatch2.txt <==
@@ -207,4 +207,4 @@
-     if (_hasCustomValueHandler(type)) {
+     if (_hasCustomHandlers(type)) {
          return null;
      }
      return _cachedDeserializers.get(type);
@@ -536,4 +536,12 @@
-   private boolean _hasCustomValueHandler(JavaType t) {
+   private boolean _hasCustomHandlers(JavaType t) {
      if (t.isContainerType()) {
        JavaType ct = t.getContentType();
        if (ct != null) {
-         return (ct.getValueHandler() != null) || (ct.getTypeHandler() != null);
+         if ((ct.getValueHandler() != null) || (ct.getTypeHandler() != null)) {
+             return true;
+         }
+       }
+       if (t.isMapLikeType()) {
+         JavaType kt = t.getKeyType();
+         if (kt.getValueHandler() != null) {
+             return true;
+         }
        }
      }
      return false;

